CC-Cert: A Probabilistic Approach to Certify General Robustness of Neural Networks

In safety-critical machine learning applications, it is crucial to defend models against adversarial attacks -- small modifications of the input that change the predictions. Besides rigorously studied $\ell_p$-bounded additive perturbations, recently proposed semantic perturbations (e.g. rotation, translation) raise a serious concern on deploying ML systems in real-world. Therefore, it is important to provide provable guarantees for deep learning models against semantically meaningful input transformations. In this paper, we propose a new universal probabilistic certification approach based on Chernoff-Cramer bounds that can be used in general attack settings. We estimate the probability of a model to fail if the attack is sampled from a certain distribution. Our theoretical findings are supported by experimental results on different datasets.

==> data/awgn_boundfrac.dat <==
sigma	frac
0.003	0.977
0.007	0.965
0.010	0.949
0.014	0.937
0.017	0.923
0.021	0.907
0.024	0.893
0.028	0.874
0.031	0.855


==> data/awgn_certacc.dat <==
sigma	frac
0.003	0.985
0.007	0.975
0.010	0.961
0.014	0.947
0.017	0.931
0.021	0.912
0.024	0.891
0.028	0.865
0.031	0.838


==> data/awgn_robacc.dat <==
sigma	frac
0.003	0.939
0.007	0.948
0.010	0.956
0.014	0.962
0.017	0.967
0.021	0.972
0.024	0.974
0.028	0.979
0.031	0.980


==> data/rotation_boundfrac_aug.dat <==
angle	frac
5	0.886
10	0.851
15	0.819
20	0.792
25	0.770
30	0.747
35	0.725
40	0.704
45	0.684


==> data/rotation_boundfrac_plain.dat <==
angle	frac
5	0.914
10	0.867
15	0.782
20	0.654
25	0.501
30	0.379
35	0.303
40	0.256
45	0.226


==> data/rotation_certacc_aug.dat <==
angle	frac
5	0.866
10	0.819
15	0.781
20	0.748
25	0.722
30	0.694
35	0.668
40	0.645
45	0.621


==> data/rotation_certacc_plain.dat <==
angle	frac
5	0.898
10	0.849
15	0.759
20	0.627
25	0.470
30	0.345
35	0.265
40	0.211
45	0.174


==> data/rotation_robacc_aug.dat <==
angle	frac
5	0.953
10	0.962
15	0.969
20	0.972
25	0.974
30	0.975
35	0.978
40	0.980
45	0.980


==> data/rotation_robacc_plain.dat <==
angle	frac
5	0.966
10	0.976
15	0.980
20	0.984
25	0.983
30	0.982
35	0.985
40	0.989
45	0.989

